Sophie Germain, math\'ematicienne extraordinaire: A story stranger than fiction. Sophie Germain, math\'{e}maticienne extraordinaire: une histoire plus \'{e}trange qu'une fiction

English: Sophie Germain (1776-1831) is the first woman known for important original research in mathematics, specifically in elasticity theory and number theory. We outline Germain's recently unearthed number theory results on Fermat's Last Theorem, in the context of her life, work, and interactions with Lagrange, Legendre, and Gauss. For two centuries her accomplishment was thought to consist of a single theorem attributed to her by Legendre, the first general result towards proving Fermat's Last Theorem. But recent discoveries in her handwritten manuscripts and correspondence show that she accomplished much more, albeit forgotten. In particular, she had a plan for proving Fermat's Last Theorem in its entirety, and carried this plan far, using then new tools, e.g., congruence, modular primitive roots, and permutations. Fran\c{c}ais: Sophie Germain (1776-1831) est la premi\`ere femme connu pour des recherches originales importantes en math\'ematiques, en particulier en th\'eorie de l'\'elasticit\'e et en th\'eorie des nombres. Nous exposons les r\'esultats r\'ecemment d\'ecouverts de Germain en th\'eorie des nombres sur le dernier th\'eor\`eme de Fermat, dans le contexte de sa vie, de son oeuvre et de ses interactions avec Lagrange, Legendre et Gauss. Pendant deux si\`ecles, ses r\'esultats ont \'et\'e consid\'er\'es comme formant un seul th\'eor\`eme, attribu\'e \`a elle par Legendre, et qui \'etait le premier r\'esultat g\'en\'eral pour d\'emontrer le dernier th\'eor\`eme de Fermat. Mais des d\'ecouvertes r\'ecentes dans ses manuscrits et sa correspondance montrent qu'elle a accompli bien plus, quoique ce fut oubli\'e. En particulier, elle avait un plan pour d\'emontrer dans son int\'egralit\'e le dernier th\'eor\`eme de Fermat, et elle a men\'e loin ce plan, utilisant alors de nouveaux outils, par exemple, la congruence, les racines primitives modulaires et les permutations.

==> germain-ima-mathematics-today-abstract.txt <==





Sophie Germain (1776-1831) was the first woman we know who did important original research in mathematics, specifically in elasticity theory and number theory. Celebrating her semiquincentennial year, we outline Germain's recently unearthed number theory results on Fermat's Last Theorem, in the context of her life, work, and interactions with Lagrange, Legendre, and Gauss. For two centuries her accomplishment on Fermat's Last Theorem was thought to consist of a single theorem attributed to her in a publication by Legendre, the first general result towards proving Fermat's Last Theorem. But recent discoveries in her handwritten manuscripts and correspondence with Legendre and Gauss show that she accomplished much more, albeit forgotten. In particular, she had a grand plan for proving Fermat's Last Theorem in its entirety, and carried this plan a long way, using then new tools, e.g., congruence, modular primitive roots, and permutations.


